Thermophysical Investigation of Asteroid Surfaces I: Characterization of Thermal Inertia

The thermal inertia of an asteroid is an indicator of the thermophysical properties of the regolith and is determined by the size of grains on the surface. Previous thermophysical modeling studies of asteroids have identified or suggested that object size, rotation period, and heliocentric distance (a proxy for temperature) as important factors that separately influence thermal inertia. In this work we present new thermal inertias for 239 asteroids and model all three factors in a multi-variate model of thermal inertia. Using multi-epoch infrared data of a large (239) set of objects observed by WISE, we derive the size, albedo, thermal inertia, surface roughness, and sense of spin using a thermophysical modelling approach that doesn't require a priori knowledge of an object's shape or spin axis direction. Our thermal inertia results are consistent with previous values from the literature for similarly sized asteroids, and we identify an excess of retrograde rotators among main-belt asteroids < 8 km. We then combine our results with thermal inertias from the literature to construct a multi-variate model and quantify the dependency on asteroid diameter, rotation period, and surface temperature. This multi-variate model, which accounts for co-dependencies between the three independent variables, identified asteroid diameter and surface temperature as strong controls on thermal inertia.

==> TPMresults.txt <==
91 & Aegina & 8.795801 & 0.200695 & 6.025 & 101.42 & 13.85 & 0.052 & 0.007 & 0.007 & 19 & 31 & 19 & Mac'20 \\
155 & Scylla & 10.873743 & 0.087947 & 7.9597 & 38.41 & 0.54 & 0.054 & 0.002 & 0.003 & 16 & 15 & 5 & Mac'20 \\
271 & Penthesilea & 9.724478 & 0.134066 & 18.787 & 65.05 & 2.3 & 0.054 & 0.003 & 0.003 & 16 & 33 & 16 & Mac'20 \\
295 & Theresia & 9.841942 & 0.185296 & 10.73 & 30.5 & 1.23 & 0.22 & 0.013 & 0.013 & 24 & 38 & 17 & Mac'20 \\
322 & Phaeo & 8.986046 & 0.211918 & 17.5845 & 59.66 & 1.29 & 0.126 & 0.004 & 0.009 & 12 & 11 & 7 & Mac'20 \\
343 & Ostara & 11.514542 & 0.148993 & 109.87 & 19.65 & 1.38 & 0.113 & 0.009 & 0.01 & 139 & 117 & 63 & Mac'20 \\
444 & Gyptis & 7.837546 & 0.193366 & 6.214 & 162.35 & 22.89 & 0.049 & 0.007 & 0.008 & 74 & 74 & 74 & Mac'20 \\
463 & Lola & 11.436117 & 0.105848 & 6.206 & 20.27 & 1.48 & 0.115 & 0.009 & 0.01 & 68 & 30 & 28 & Mac'20 \\
464 & Megaira & 9.586382 & 0.119447 & 12.726 & 69.56 & 6.38 & 0.053 & 0.006 & 0.006 & 117 & 117 & 117 & Mac'20 \\
493 & Griseldis & 10.724881 & 0.18302 & 51.94 & 40.86 & 1.13 & 0.054 & 0.003 & 0.004 & 56 & 25 & 32 & Mac'20 \\
500 & Selinur & 9.316674 & 0.316883 & 8.0111 & 41.15 & 0.37 & 0.196 & 0.004 & 0.017 & 16 & 7 & 8 & Mac'20 \\
520 & Franziska & 10.493194 & 0.252581 & 14 & 27.42 & 1 & 0.149 & 0.008 & 0.011 & 12 & 24 & 5 & Mac'20 \\
538 & Friederike & 9.342418 & 0.08503 & 46.728 & 66.45 & 1.42 & 0.073 & 0.003 & 0.003 & 35 & 12 & 11 & Mac'20 \\
558 & Carmen & 9.065587 & 0.354078 & 11.387 & 59.71 & 3.15 & 0.117 & 0.007 & 0.011 & 7.7 & 26.9 & 7.7 & Mac'20 \\
562 & Salome & 9.8706 & 0.188446 & 6.351 & 36.99 & 1.9 & 0.145 & 0.009 & 0.011 & 23 & 12 & 20 & Mac'20 \\
567 & Eleutheria & 9.047408 & 0.263771 & 7.717 & 87.45 & 7.81 & 0.056 & 0.005 & 0.007 & 19 & 30 & 11 & Mac'20 \\
583 & Klotilde & 9.009314 & 0.143591 & 9.2116 & 80.78 & 6.25 & 0.067 & 0.006 & 0.006 & 30 & 12 & 19 & Mac'20 \\
651 & Antikleia & 9.952489 & 0.229369 & 20.299 & 34.07 & 1.92 & 0.159 & 0.01 & 0.014 & 37 & 16 & 26 & Mac'20 \\
656 & Beagle & 9.833566 & 0.145884 & 7.035 & 55.14 & 3.02 & 0.068 & 0.005 & 0.004 & 32 & 14 & 14 & Mac'20 \\
662 & Newtonia & 10.403813 & 0.402169 & 16.46 & 24.04 & 1.41 & 0.211 & 0.014 & 0.022 & 35 & 23 & 25 & Mac'20 \\
668 & Dora & 11.810513 & 0.123098 & 22.914 & 23.18 & 0.48 & 0.062 & 0.004 & 0.003 & 52 & 8 & 8 & Mac'20 \\
670 & Ottegebe & 9.362675 & 0.255423 & 10.045 & 35.08 & 0.76 & 0.258 & 0.009 & 0.018 & 44 & 14 & 18 & Mac'20 \\
688 & Melanie & 10.584893 & 0.120787 & 18.87 & 38.44 & 2.49 & 0.07 & 0.006 & 0.007 & 41 & 44 & 19 & Mac'20 \\
734 & Benda & 9.888205 & 0.285847 & 7.11 & 66.3 & 2.75 & 0.045 & 0.002 & 0.003 & 13 & 8 & 13 & Mac'20 \\
735 & Marghanna & 9.558869 & 0.151583 & 15.95 & 65.09 & 3.93 & 0.063 & 0.004 & 0.005 & 17 & 88 & 17 & Mac'20 \\
793 & Arizona & 10.031444 & 0.376354 & 7.399 & 26.94 & 1.33 & 0.237 & 0.013 & 0.02 & 32 & 16 & 13 & Mac'20 \\
826 & Henrika & 11.346659 & 0.083392 & 5.9846 & 23.11 & 0.97 & 0.096 & 0.006 & 0.005 & 45 & 16 & 21 & Mac'20 \\
829 & Academia & 10.774071 & 0.107496 & 7.891 & 37.2 & 1.49 & 0.063 & 0.003 & 0.004 & 15 & 7 & 15 & Mac'20 \\
883 & Matterania & 12.505407 & 0.228836 & 5.64 & 7.6 & 0.81 & 0.304 & 0.034 & 0.038 & 36 & 37 & 24 & Mac'20 \\
906 & Repsolda & 9.244332 & 0.180538 & 15.368 & 71.08 & 6.05 & 0.07 & 0.007 & 0.007 & 47 & 115 & 28 & Mac'20 \\
918 & Itha & 10.580833 & 0.310134 & 3.47393 & 21.59 & 0.37 & 0.222 & 0.009 & 0.017 & 37 & 10 & 10 & Mac'20 \\
972 & Cohnia & 9.436778 & 0.137095 & 18.472 & 73.12 & 0.79 & 0.055 & 0.002 & 0.003 & 19 & 38 & 13 & Mac'20 \\
977 & Philippa & 9.672224 & 0.107322 & 15.405 & 76.87 & 6.35 & 0.04 & 0.004 & 0.004 & 27 & 84 & 21 & Mac'20 \\
987 & Wallia & 9.430159 & 0.240744 & 10.0813 & 43.05 & 1.91 & 0.161 & 0.009 & 0.012 & 46 & 64 & 46 & Mac'20 \\
998 & Bodea & 11.358892 & 0.15265 & 8.574 & 31.14 & 1.87 & 0.052 & 0.004 & 0.005 & 20 & 16 & 7 & Mac'20 \\
1018 & Arnolda & 11.017349 & 0.373755 & 14.617 & 16.31 & 1.74 & 0.26 & 0.029 & 0.037 & 43 & 47 & 43 & Mac'20 \\
1047 & Geisha & 11.875281 & 0.241266 & 25.62 & 10.53 & 0.41 & 0.283 & 0.015 & 0.024 & 35 & 58 & 14 & Mac'20 \\
1051 & Merope & 9.93564 & 0.172803 & 27.2 & 53.46 & 1.81 & 0.066 & 0.004 & 0.006 & 48 & 81 & 25 & Mac'20 \\
1076 & Viola & 12.051608 & 0.215262 & 7.336 & 22.22 & 1.49 & 0.054 & 0.004 & 0.005 & 24 & 44 & 24 & Mac'20 \\
1077 & Campanula & 12.187508 & 0.194985 & 3.85085 & 10.12 & 0.8 & 0.23 & 0.02 & 0.022 & 56 & 40 & 34 & Mac'20 \\
1083 & Salvia & 12.069209 & 0.273028 & 4.23 & 11.22 & 1.12 & 0.209 & 0.024 & 0.029 & 54 & 17 & 30 & Mac'20 \\
1095 & Tulipa & 10.271815 & 0.19392 & 2.78721 & 31.05 & 1.36 & 0.143 & 0.008 & 0.01 & 23 & 13 & 13 & Mac'20 \\
1109 & Tata & 9.861824 & 0.161828 & 8.277 & 64.1 & 2.59 & 0.049 & 0.003 & 0.002 & 10 & 46 & 10 & Mac'20 \\
1123 & Shapleya & 11.519736 & 0.220637 & 52.92 & 11.97 & 0.55 & 0.304 & 0.019 & 0.027 & 14 & 33 & 14 & Mac'20 \\
1125 & China & 11.520568 & 0.156639 & 5.367 & 26.87 & 1.09 & 0.06 & 0.004 & 0.004 & 34 & 8 & 7 & Mac'20 \\
1136 & Mercedes & 10.934905 & 0.207862 & 24.64 & 24.66 & 1.81 & 0.123 & 0.01 & 0.012 & 54 & 81 & 34 & Mac'20 \\
1142 & Aetolia & 10.186245 & 0.273065 & 10.73 & 23.91 & 1.28 & 0.26 & 0.018 & 0.022 & 8.0 & 29.7 & 8 & Mac'20 \\
1152 & Pawona & 11.134466 & 0.349614 & 3.4154 & 17.47 & 0.9 & 0.203 & 0.012 & 0.017 & 26 & 35 & 14 & Mac'20 \\
1162 & Larissa & 9.594665 & 0.490977 & 6.516 & 41.15 & 2.27 & 0.152 & 0.011 & 0.014 & 19 & 15 & 19 & Mac'20 \\
1224 & Fantasia & 11.439027 & 0.233887 & 4.995 & 13.65 & 0.22 & 0.252 & 0.013 & 0.022 & 58 & 16 & 12 & Mac'20 \\
1258 & Sicilia & 10.446949 & 0.065836 & 13.5 & 44.05 & 2.62 & 0.06 & 0.004 & 0.004 & 61 & 76 & 31 & Mac'20 \\
1281 & Jeanne & 11.436836 & 0.114429 & 15.2 & 24.38 & 0.94 & 0.079 & 0.004 & 0.004 & 90 & 44 & 25 & Mac'20 \\
1288 & Santa & 11.236972 & 0.143643 & 8.28 & 30.68 & 1.27 & 0.06 & 0.004 & 0.003 & 15 & 23 & 5 & Mac'20 \\
1296 & Andree & 11.604666 & 0.194158 & 5.18366 & 23.28 & 2.12 & 0.074 & 0.007 & 0.008 & 40 & 74 & 12 & Mac'20 \\
1299 & Mertona & 11.48403 & 0.364989 & 4.977 & 15.22 & 1.18 & 0.194 & 0.017 & 0.024 & 15 & 29 & 8 & Mac'20 \\
1310 & Villigera & 11.493144 & 0.229366 & 7.83 & 14.63 & 1.28 & 0.209 & 0.021 & 0.026 & 40 & 23 & 30 & Mac'20 \\
1316 & Kasan & 12.935066 & 0.246366 & 5.82 & 6.54 & 0.5 & 0.277 & 0.033 & 0.041 & 10 & 34 & 10 & Mac'20 \\
1325 & Inanda & 12.138166 & 0.23606 & 20.52 & 11.42 & 1.57 & 0.189 & 0.027 & 0.03 & 76 & 50 & 36 & Mac'20 \\
1335 & Demoulina & 12.743426 & 0.301144 & 74.86 & 7.65 & 0.78 & 0.241 & 0.027 & 0.031 & 126 & 94 & 98 & Mac'20 \\
1352 & Wawel & 11.078374 & 0.233002 & 16.97 & 21.72 & 1.68 & 0.139 & 0.012 & 0.012 & 97 & 28 & 71 & Mac'20 \\
1375 & Alfreda & 11.450383 & 0.32075 & 19.14 & 14.46 & 0.55 & 0.222 & 0.012 & 0.022 & 30 & 48 & 18 & Mac'20 \\
1412 & Lagrula & 12.249456 & 0.272158 & 5.9176 & 9.13 & 0.5 & 0.267 & 0.019 & 0.027 & 37 & 23 & 9 & Mac'20 \\
1443 & Ruppina & 10.97493 & 0.287254 & 5.88 & 16.68 & 1.03 & 0.259 & 0.018 & 0.02 & 40 & 18 & 14 & Mac'20 \\
1452 & Hunnia & 11.947628 & 0.122451 & 17.2 & 21.22 & 1.99 & 0.065 & 0.007 & 0.008 & 24 & 34 & 20 & Mac'20 \\
1501 & Baade & 11.86856 & 0.217884 & 15.132 & 11.48 & 0.88 & 0.24 & 0.02 & 0.022 & 34 & 48 & 34 & Mac'20 \\
1517 & Beograd & 10.982926 & 0.147871 & 6.943 & 34.21 & 2.25 & 0.061 & 0.004 & 0.004 & 19 & 55 & 5 & Mac'20 \\
1536 & Pielinen & 12.579109 & 0.308529 & 66.22 & 8.53 & 0.19 & 0.225 & 0.013 & 0.019 & 74 & 23 & 35 & Mac'20 \\
1542 & Schalen & 10.469608 & 0.316308 & 7.516 & 46.48 & 1.54 & 0.053 & 0.003 & 0.004 & 10 & 15 & 10 & Mac'20 \\
1565 & Lemaitre & 12.711654 & 0.321503 & 11.403 & 8.44 & 0.96 & 0.204 & 0.026 & 0.033 & 24 & 53 & 24 & Mac'20 \\
1567 & Alikoski & 9.55096 & 0.152001 & 16.405 & 71.15 & 4.24 & 0.053 & 0.004 & 0.005 & 7.2 & 73.4 & 7.2 & Mac'20 \\
1573 & Vaisala & 12.232197 & 0.249207 & 252 & 10.31 & 0.64 & 0.213 & 0.022 & 0.033 & 132 & 123 & 76 & Mac'20 \\
1577 & Reiss & 12.653534 & 0.397305 & 4.505 & 5.72 & 0.57 & 0.468 & 0.052 & 0.066 & 25 & 36 & 20 & Mac'20 \\
1628 & Strobel & 10.014767 & 0.10776 & 9.52 & 53.71 & 1.21 & 0.06 & 0.003 & 0.005 & 47 & 12 & 30 & Mac'20 \\
1644 & Rafita & 11.417834 & 0.321614 & 6.8 & 13.49 & 0.84 & 0.263 & 0.019 & 0.031 & 28 & 25 & 14 & Mac'20 \\
1651 & Behrens & 12.139239 & 0.364088 & 34.34 & 10.09 & 0.46 & 0.242 & 0.015 & 0.025 & 59 & 29 & 19 & Mac'20 \\
1655 & Comas Sola & 10.960296 & 0.243764 & 20.456 & 35.09 & 1.3 & 0.059 & 0.003 & 0.005 & 40 & 37 & 30 & Mac'20 \\
1702 & Kalahari & 10.921927 & 0.238577 & 21.153 & 34.16 & 1.23 & 0.065 & 0.003 & 0.006 & 28 & 40 & 9 & Mac'20 \\
1723 & Klemola & 10.046528 & 0.257343 & 6.2545 & 33.77 & 0.91 & 0.148 & 0.007 & 0.011 & 30 & 11 & 10 & Mac'20 \\
1734 & Zhongolovich & 11.506536 & 0.111729 & 7.171 & 25.33 & 0.71 & 0.069 & 0.004 & 0.004 & 35 & 31 & 10 & Mac'20 \\
1741 & Giclas & 11.456553 & 0.324355 & 2.943 & 13.17 & 0.56 & 0.266 & 0.093 & 0.015 & 33 & 20 & 10 & Mac'20 \\
1759 & Kienle & 13.014289 & 0.277692 & 29.25 & 7.73 & 1.17 & 0.184 & 0.029 & 0.03 & 52 & 88 & 52 & Mac'20 \\
1768 & Appenzella & 12.335112 & 0.05639 & 5.1839 & 18.91 & 0.59 & 0.058 & 0.004 & 0.003 & 31 & 18 & 12 & Mac'20 \\
1807 & Slovakia & 12.252443 & 0.162598 & 308 & 9.83 & 1.19 & 0.229 & 0.03 & 0.033 & 195 & 243 & 45 & Mac'20 \\
1896 & Beer & 13.691556 & 0.251306 & 3.3278 & 5.07 & 0.96 & 0.229 & 0.045 & 0.045 & 80 & 335 & 80 & Mac'20 \\
1936 & Lugano & 11.419646 & 0.046042 & 19.651 & 24.03 & 0.27 & 0.083 & 0.005 & 0.007 & 115 & 66 & 77 & Mac'20 \\
1979 & Sakharov & 13.637876 & 0.485826 & 7.5209 & 4.69 & 0.77 & 0.282 & 0.048 & 0.062 & 58 & 269 & 27 & Mac'20 \\
2005 & Hencke & 12.103153 & 0.224156 & 10.186 & 8.99 & 0.95 & 0.315 & 0.037 & 0.046 & 40 & 48 & 34 & Mac'20 \\
2072 & Kosmodemyanskaya & 12.695839 & 0.34394 & 4.4 & 4.74 & 1.44 & 0.657 & 0.201 & 0.207 & 19 & 129 & 19 & Mac'20 \\
2106 & Hugo & 12.183784 & 0.096702 & 6.9297 & 16.15 & 1.5 & 0.091 & 0.009 & 0.01 & 22 & 36 & 9 & Mac'20 \\
2111 & Tselina & 10.487452 & 0.283197 & 6.563 & 24.05 & 2.19 & 0.195 & 0.02 & 0.026 & 47 & 36 & 24 & Mac'20 \\
2123 & Vltava & 11.460207 & 0.170695 & 34 & 16.05 & 0.68 & 0.179 & 0.011 & 0.01 & 56 & 37 & 22 & Mac'20 \\
2140 & Kemerovo & 11.24712 & 0.143605 & 9.2 & 33.56 & 2.05 & 0.05 & 0.004 & 0.005 & 20 & 39 & 14 & Mac'20 \\
2144 & Marietta & 11.166211 & 0.254259 & 5.489 & 17.26 & 0.45 & 0.203 & 0.009 & 0.01 & 53 & 10 & 8 & Mac'20 \\
2177 & Oliver & 11.845019 & 0.226142 & 6.1065 & 19.52 & 0.5 & 0.085 & 0.005 & 0.003 & 42 & 10 & 10 & Mac'20 \\
2203 & van Rhijn & 11.527846 & 0.201004 & 30.55 & 22.31 & 1.08 & 0.087 & 0.005 & 0.005 & 55 & 55 & 27 & Mac'20 \\
2204 & Lyyli & 11.935703 & 0.141133 & 11.063 & 25.05 & 0.95 & 0.047 & 0.003 & 0.004 & 90 & 36 & 50 & Mac'20 \\
2214 & Carol & 11.555896 & 0.08276 & 4.987 & 26.28 & 1.6 & 0.061 & 0.005 & 0.005 & 21 & 15 & 9 & Mac'20 \\
2239 & Paracelsus & 10.924445 & 0.344232 & 6.101 & 37.53 & 2.48 & 0.054 & 0.004 & 0.006 & 18 & 7 & 18 & Mac'20 \\
2268 & Szmytowna & 11.512228 & 0.11996 & 11.26 & 15.18 & 1.46 & 0.19 & 0.02 & 0.019 & 30 & 32 & 32 & Mac'20 \\
2275 & Cuitlahuac & 12.467959 & 0.208404 & 6.2891 & 7.29 & 0.19 & 0.342 & 0.017 & 0.028 & 13 & 24 & 13 & Mac'20 \\
2297 & Daghestan & 11.28471 & 0.203996 & 7.75 & 25.06 & 0.89 & 0.086 & 0.005 & 0.004 & 58 & 23 & 18 & Mac'20 \\
2306 & Bauschinger & 12.050293 & 0.110193 & 21.64 & 19.24 & 0.97 & 0.072 & 0.005 & 0.005 & 18 & 14 & 10 & Mac'20 \\
2332 & Kalm & 10.854107 & 0.180987 & 22.8 & 36.52 & 2.55 & 0.06 & 0.005 & 0.005 & 77 & 15 & 48 & Mac'20 \\
2347 & Vinata & 11.215154 & 0.175978 & 4.4835 & 23.63 & 1.27 & 0.103 & 0.008 & 0.008 & 35 & 20 & 14 & Mac'20 \\
2365 & Interkosmos & 11.291109 & 0.218383 & 6.1548 & 16.62 & 1.41 & 0.195 & 0.018 & 0.021 & 41 & 10 & 41 & Mac'20 \\
2375 & Radek & 10.355732 & 0.168414 & 16.875 & 32.19 & 1.6 & 0.123 & 0.008 & 0.01 & 11 & 14 & 11 & Mac'20 \\
2446 & Lunacharsky & 12.912527 & 0.134376 & 3.613 & 12.43 & 0.31 & 0.078 & 0.003 & 0.004 & 33 & 12 & 10 & Mac'20 \\
2463 & Sterpin & 11.873521 & 0.324355 & 13.44 & 11.93 & 0.69 & 0.221 & 0.016 & 0.023 & 17 & 43 & 17 & Mac'20 \\
2500 & Alascattalo & 12.494907 & 0.254029 & 2.754 & 7.99 & 0.27 & 0.278 & 0.013 & 0.02 & 41 & 18 & 28 & Mac'20 \\
2556 & Louise & 13.237004 & 0.308265 & 3.809 & 5.96 & 0.55 & 0.252 & 0.025 & 0.031 & 61 & 37 & 33 & Mac'20 \\
2567 & Elba & 11.695438 & 0.148952 & 9.7785 & 18.4 & 1.27 & 0.11 & 0.008 & 0.009 & 50 & 11 & 36 & Mac'20 \\
2687 & Tortali & 11.826671 & 0.207009 & 21.75 & 14.91 & 0.21 & 0.148 & 0.005 & 0.011 & 59 & 16 & 10 & Mac'20 \\
2786 & Grinevia & 11.958884 & 0.352401 & 2.911 & 11.07 & 0.98 & 0.237 & 0.023 & 0.029 & 12 & 19 & 12 & Mac'20 \\
2855 & Bastian & 12.954873 & 0.102724 & 3.516 & 8.78 & 0.57 & 0.151 & 0.012 & 0.012 & 17 & 42 & 7 & Mac'20 \\
2870 & Haupt & 12.784181 & 0.135136 & 274 & 15.51 & 2.28 & 0.057 & 0.009 & 0.009 & 125 & 184 & 125 & Mac'20 \\
2947 & Kippenhahn & 12.588967 & 0.163944 & 10.5 & 7.8 & 0.29 & 0.267 & 0.014 & 0.017 & 32 & 18 & 11 & Mac'20 \\
2985 & Shakespeare & 11.944882 & 0.144434 & 6.06 & 10.64 & 0.92 & 0.26 & 0.025 & 0.024 & 41 & 49 & 13 & Mac'20 \\
3036 & Krat & 10.149622 & 0.061923 & 9.61 & 41.41 & 1.28 & 0.09 & 0.006 & 0.005 & 15 & 57 & 9 & Mac'20 \\
3051 & Nantong & 12.227441 & 0.08022 & 3.69 & 16.79 & 1.6 & 0.081 & 0.008 & 0.009 & 27 & 28 & 14 & Mac'20 \\
3144 & Brosche & 13.860329 & 0.181728 & 3.3 & 4.8 & 0.53 & 0.219 & 0.026 & 0.027 & 59 & 56 & 45 & Mac'20 \\
3162 & Nostalgia & 11.292397 & 0.185217 & 6.412 & 28.88 & 1.48 & 0.064 & 0.005 & 0.006 & 29 & 51 & 15 & Mac'20 \\
3249 & Musashino & 13.403741 & 0.24175 & 4.552717 & 6.44 & 1.22 & 0.185 & 0.036 & 0.036 & 93 & 132 & 73 & Mac'20 \\
3267 & Glo & 12.733141 & 0.16699 & 6.8782 & 7.37 & 1.28 & 0.262 & 0.049 & 0.053 & 23 & 43 & 13 & Mac'20 \\
3305 & Ceadams & 12.19497 & 0.238364 & 2.729 & 10.37 & 0.12 & 0.218 & 0.007 & 0.013 & 21 & 6 & 3 & Mac'20 \\
3411 & Debetencourt & 13.37616 & 0.197011 & 9.93 & 5.18 & 0.21 & 0.294 & 0.017 & 0.02 & 22 & 83 & 12 & Mac'20 \\
3438 & Inarradas & 11.694957 & 0.1832 & 24.82 & 25.18 & 0.68 & 0.058 & 0.003 & 0.003 & 54 & 15 & 15 & Mac'20 \\
3483 & Svetlov & 14.023796 & 0.465402 & 6.79 & 2.96 & 0.48 & 0.496 & 0.107 & 0.114 & 107 & 402 & 47 & Mac'20 \\
3509 & Sanshui & 12.17116 & 0.254689 & 13.68 & 9.93 & 0.84 & 0.243 & 0.023 & 0.028 & 62 & 27 & 34 & Mac'20 \\
3536 & Schleicher & 13.857489 & 0.243723 & 5.79 & 3.67 & 1.14 & 0.375 & 0.118 & 0.119 & 32 & 182 & 10 & Mac'20 \\
3544 & Borodino & 12.320349 & 0.186673 & 5.442 & 9.29 & 0.81 & 0.241 & 0.024 & 0.027 & 72 & 14 & 45 & Mac'20 \\
3554 & Amun & 15.587744 & 0.181682 & 2.53001 & 2.71 & 0.02 & 0.14 & 0.027 & 0.028 & 1382 & 737 & 205 & Mac'20 \\
3560 & Chenqian & 10.86874 & 0.257615 & 18.79 & 22.84 & 0.56 & 0.152 & 0.007 & 0.011 & 44 & 22 & 10 & Mac'20 \\
3628 & Boznemcova & 12.710082 & 0.198468 & 3.33541 & 8.07 & 0.8 & 0.223 & 0.023 & 0.024 & 32 & 23 & 32 & Mac'20 \\
3751 & Kiang & 11.568761 & 0.17543 & 8.2421 & 22.38 & 0.68 & 0.083 & 0.005 & 0.007 & 62 & 20 & 16 & Mac'20 \\
3823 & Yorii & 12.918802 & 0.17134 & 6.669 & 13.66 & 1.47 & 0.064 & 0.007 & 0.008 & 49 & 22 & 49 & Mac'20 \\
3907 & Kilmartin & 11.748708 & 0.224519 & 3.841 & 8.16 & 1.12 & 0.53 & 0.076 & 0.083 & 26 & 47 & 26 & Mac'20 \\
3915 & Fukushima & 11.968462 & 0.082574 & 9.418 & 22.18 & 0.39 & 0.059 & 0.004 & 0.003 & 22 & 13 & 7 & Mac'20 \\
3935 & Toatenmongakkai & 11.867259 & 0.236925 & 106.3 & 12.02 & 0.82 & 0.219 & 0.017 & 0.021 & 121 & 88 & 55 & Mac'20 \\
3936 & Elst & 12.897009 & 0.219394 & 6.6322 & 5 & 0.68 & 0.49 & 0.069 & 0.074 & 22 & 56 & 22 & Mac'20 \\
4003 & Schumann & 11.105336 & 0.149812 & 5.7502 & 31.92 & 0.41 & 0.063 & 0.003 & 0.002 & 32 & 35 & 11 & Mac'20 \\
4006 & Sandler & 12.55286 & 0.183634 & 3.4 & 16.89 & 0.64 & 0.059 & 0.003 & 0.003 & 36 & 7 & 11 & Mac'20 \\
4008 & Corbin & 12.94309 & 0.110089 & 6.203 & 6.18 & 0.31 & 0.307 & 0.025 & 0.035 & 67 & 37 & 25 & Mac'20 \\
4029 & Bridges & 12.659637 & 0.241583 & 3.5746 & 7.87 & 0.62 & 0.246 & 0.021 & 0.025 & 32 & 26 & 18 & Mac'20 \\
4142 & Dersu-Uzala & 13.185131 & 0.272328 & 140 & 6.31 & 0.52 & 0.236 & 0.048 & 0.049 & 109 & 140 & 31 & Mac'20 \\
4150 & Starr & 12.709227 & 0.240711 & 4.5179 & 6.93 & 0.39 & 0.304 & 0.021 & 0.024 & 29 & 16 & 14 & Mac'20 \\
4255 & Spacewatch & 13.08857 & 0.268215 & 20 & 15.71 & 0.45 & 0.042 & 0.003 & 0.002 & 24 & 22 & 17 & Mac'20 \\
4264 & Karljosephine & 13.332085 & 0.180138 & 30.96 & 6.37 & 1.83 & 0.202 & 0.059 & 0.059 & 108 & 299 & 108 & Mac'20 \\
4294 & Horatius & 12.623708 & 0.135738 & 12.499 & 8.07 & 0.66 & 0.242 & 0.023 & 0.023 & 12 & 77 & 12 & Mac'20 \\
4352 & Kyoto & 11.624766 & 0.245279 & 21.9352 & 11.33 & 1.31 & 0.308 & 0.038 & 0.041 & 47 & 64 & 32 & Mac'20 \\
4359 & Berlage & 13.479644 & 0.135918 & 7.413 & 4.98 & 0.69 & 0.289 & 0.042 & 0.042 & 40 & 71 & 26 & Mac'20 \\
4363 & Sergej & 13.296316 & 0.233285 & 13.04 & 5.48 & 0.48 & 0.282 & 0.026 & 0.031 & 27 & 94 & 27 & Mac'20 \\
4383 & Suruga & 13.085578 & 0.332906 & 3.4069 & 6.79 & 1.03 & 0.223 & 0.035 & 0.04 & 37 & 53 & 17 & Mac'20 \\
4528 & Berg & 12.039249 & 0.271151 & 3.5163 & 10.45 & 0.96 & 0.247 & 0.024 & 0.033 & 26 & 20 & 26 & Mac'20 \\
4565 & Grossman & 12.77066 & 0.255494 & 4.7429 & 7.57 & 0.37 & 0.24 & 0.017 & 0.022 & 51 & 36 & 12 & Mac'20 \\
4569 & Baerbel & 12.134216 & 0.209034 & 2.737 & 9.21 & 0.73 & 0.292 & 0.026 & 0.028 & 48 & 45 & 9 & Mac'20 \\
4613 & Mamoru & 11.612253 & 0.165052 & 5.388 & 11.96 & 1.48 & 0.28 & 0.036 & 0.037 & 9.4 & 22.6 & 9.4 & Mac'20 \\
4713 & Steel & 13.296045 & 0.339311 & 5.199 & 6.58 & 0.18 & 0.196 & 0.025 & 0.037 & 40 & 28 & 13 & Mac'20 \\
4771 & Hayashi & 12.485667 & 0.122874 & 9.801 & 13.32 & 0.96 & 0.101 & 0.008 & 0.008 & 61 & 37 & 29 & Mac'20 \\
4898 & Nishiizumi & 14.215903 & 0.421557 & 3.289 & 2.46 & 0.22 & 0.6 & 0.073 & 0.103 & 34 & 445 & 34 & Mac'20 \\
4899 & Candace & 12.758352 & 0.209328 & 40.7 & 7.17 & 0.57 & 0.271 & 0.028 & 0.039 & 79 & 104 & 60 & Mac'20 \\
4908 & Ward & 13.617471 & 0.206115 & 10.96 & 4.91 & 0.71 & 0.262 & 0.04 & 0.042 & 12 & 68 & 12 & Mac'20 \\
5035 & Swift & 12.258502 & 0.236859 & 9.4752 & 10.22 & 1.06 & 0.211 & 0.023 & 0.025 & 26 & 35 & 20 & Mac'20 \\
5052 & Nancyruth & 14.214626 & 0.134093 & 17.204 & 4.66 & 0.78 & 0.167 & 0.029 & 0.032 & 10 & 72 & 10 & Mac'20 \\
5080 & Oja & 12.643301 & 0.280141 & 7.222 & 7.98 & 0.53 & 0.243 & 0.018 & 0.026 & 26 & 50 & 17 & Mac'20 \\
5088 & Tancredi & 12.51789 & 0.181948 & 5.0591 & 16.17 & 1.02 & 0.066 & 0.005 & 0.005 & 40 & 12 & 19 & Mac'20 \\
5104 & Skripnichenko & 11.939296 & 0.162676 & 2.82708 & 9.49 & 0.48 & 0.329 & 0.021 & 0.026 & 41 & 31 & 22 & Mac'20 \\
5226 & Pollack & 13.12187 & 0.284084 & 2.725 & 5.74 & 1.03 & 0.303 & 0.056 & 0.062 & 24 & 51 & 18 & Mac'20 \\
5333 & Kanaya & 12.863826 & 0.066099 & 3.8022 & 13.86 & 1.32 & 0.066 & 0.007 & 0.007 & 23 & 32 & 7 & Mac'20 \\
5378 & Ellyett & 13.682701 & 0.207375 & 47.32 & 2.77 & 0.25 & 0.776 & 0.095 & 0.119 & 75 & 455 & 62 & Mac'20 \\
5427 & Jensmartin & 13.657757 & 0.287627 & 5.81 & 3.13 & 0.14 & 0.622 & 0.055 & 0.084 & 19 & 76 & 19 & Mac'20 \\
5527 & 1991 UQ3 & 13.57721 & 0.209507 & 4.2554 & 5.3 & 0.56 & 0.233 & 0.026 & 0.029 & 117 & 131 & 80 & Mac'20 \\
5574 & Seagrave & 12.297181 & 0.319569 & 4.6629 & 9.72 & 1.05 & 0.225 & 0.027 & 0.032 & 34 & 34 & 34 & Mac'20 \\
5592 & Oshima & 11.686948 & 0.11938 & 12.54 & 23.91 & 1.16 & 0.065 & 0.004 & 0.005 & 34 & 23 & 27 & Mac'20 \\
5604 & 1992 FE & 17.351795 & 0.309677 & 5.3375 & 0.67 & 0.01 & 0.447 & 0.077 & 0.086 & 1058 & 2229 & 575 & Mac'20 \\
5682 & Beresford & 13.547505 & 0.238485 & 3.769 & 5.37 & 1.83 & 0.233 & 0.08 & 0.082 & 29 & 152 & 29 & Mac'20 \\
5712 & Funke & 12.750587 & 0.21704 & 3.95 & 7.22 & 1.6 & 0.269 & 0.061 & 0.062 & 33 & 50 & 33 & Mac'20 \\
6091 & Mitsuru & 13.084721 & 0.074942 & 5.853 & 4.94 & 0.75 & 0.423 & 0.068 & 0.07 & 45 & 25 & 13 & Mac'20 \\
6121 & Plachinda & 13.292935 & 0.266236 & 4.0863 & 5.83 & 0.82 & 0.25 & 0.036 & 0.038 & 56 & 63 & 34 & Mac'20 \\
6139 & Naomi & 12.186187 & 0.284616 & 21.35 & 10.68 & 0.36 & 0.207 & 0.014 & 0.025 & 66 & 31 & 36 & Mac'20 \\
6170 & Levasseur & 13.448864 & 0.357035 & 2.6529 & 5.57 & 0.63 & 0.238 & 0.031 & 0.04 & 76 & 161 & 56 & Mac'20 \\
6185 & Mitsuma & 12.904086 & 0.08789 & 21.05 & 10.36 & 1 & 0.113 & 0.012 & 0.013 & 66 & 61 & 45 & Mac'20 \\
6261 & Chione & 14.078369 & 0.218058 & 5.3334 & 3.91 & 0.56 & 0.27 & 0.046 & 0.052 & 41 & 52 & 41 & Mac'20 \\
6361 & Koppel & 13.188394 & 0.230988 & 9.1122 & 3.59 & 0.19 & 0.728 & 0.049 & 0.062 & 20 & 172 & 20 & Mac'20 \\
6572 & Carson & 12.411665 & 0.125574 & 2.8235 & 8.56 & 1.21 & 0.262 & 0.038 & 0.038 & 21 & 33 & 15 & Mac'20 \\
6838 & Okuda & 12.07437 & 0.287703 & 8.983 & 11.88 & 0.28 & 0.185 & 0.01 & 0.014 & 47 & 13 & 10 & Mac'20 \\
6870 & 1991 OM1 & 13.853793 & 0.240588 & 4.487 & 2.8 & 0.66 & 0.647 & 0.18 & 0.193 & 59 & 330 & 59 & Mac'20 \\
6901 & Roybishop & 13.279238 & 0.084817 & 4.682 & 5.05 & 0.44 & 0.337 & 0.054 & 0.058 & 59 & 83 & 40 & Mac'20 \\
6905 & Miyazaki & 11.477055 & 0.180765 & 2.7418 & 14.3 & 0.73 & 0.222 & 0.015 & 0.019 & 26 & 66 & 26 & Mac'20 \\
6911 & Nancygreen & 14.024037 & 0.233789 & 59.1 & 2.9 & 0.32 & 0.515 & 0.068 & 0.081 & 208 & 1223 & 180 & Mac'20 \\
7476 & Ogilsbie & 11.378483 & 0.10401 & 3.92 & 18.41 & 1.21 & 0.146 & 0.013 & 0.015 & 70 & 30 & 20 & Mac'20 \\
7783 & 1994 JD & 14.238351 & 0.265633 & 31.83 & 2.78 & 0.33 & 0.461 & 0.098 & 0.104 & 173 & 191 & 109 & Mac'20 \\
7829 & Jaroff & 14.501581 & 0.560151 & 4.398 & 2.55 & 0.5 & 0.43 & 0.117 & 0.133 & 32 & 176 & 32 & Mac'20 \\
7832 & 1993 FA27 & 13.746856 & 0.183865 & 8.295 & 3.55 & 0.53 & 0.444 & 0.07 & 0.073 & 46 & 160 & 46 & Mac'20 \\
7949 & 1992 SU & 12.258852 & 0.038166 & 17.91 & 18.26 & 1.36 & 0.066 & 0.006 & 0.006 & 37 & 28 & 27 & Mac'20 \\
8213 & 1995 FE  & 13.568646 & 0.237285 & 2.911 & 4.8 & 1.02 & 0.287 & 0.063 & 0.068 & 36 & 167 & 18 & Mac'20 \\
8862 & Takayukiota & 12.766227 & 0.150366 & 3.2549 & 7.76 & 2.35 & 0.229 & 0.07 & 0.07 & 43 & 195 & 43 & Mac'20 \\
8887 & Scheeres & 12.627647 & 0.253871 & 2.9827 & 7.56 & 0.81 & 0.275 & 0.032 & 0.037 & 21 & 52 & 21 & Mac'20 \\
9297 & Marchuk & 12.179155 & 0.102885 & 18.09 & 9.55 & 0.57 & 0.26 & 0.019 & 0.02 & 22 & 120 & 22 & Mac'20 \\
10936 & 1998 FN11 & 12.508432 & 0.123743 & 25.7 & 11.75 & 0.5 & 0.127 & 0.008 & 0.01 & 13 & 22 & 13 & Mac'20 \\
11549 & 1992 YY & 12.073191 & 0.289738 & 2.671 & 10.3 & 0.44 & 0.247 & 0.017 & 0.03 & 30 & 18 & 5 & Mac'20 \\
11780 & Thunder Bay & 12.824356 & 0.134555 & 295 & 7.82 & 2.43 & 0.214 & 0.067 & 0.067 & 126 & 449 & 126 & Mac'20 \\
12376 & Cochabamba & 13.282752 & 0.238247 & 6.32068 & 5.93 & 0.97 & 0.245 & 0.041 & 0.046 & 120 & 61 & 110 & Mac'20 \\
12753 & Povenmire & 12.612386 & 0.177231 & 12.854 & 8 & 0.19 & 0.249 & 0.015 & 0.027 & 17 & 23 & 11 & Mac'20 \\
13474 & V'yus & 13.597583 & 0.167864 & 6.587 & 6.63 & 1.41 & 0.146 & 0.032 & 0.033 & 64 & 123 & 44 & Mac'20 \\
13856 & 1999 XZ105 & 12.841035 & 0.133008 & 4.4475 & 14.79 & 1.23 & 0.059 & 0.005 & 0.006 & 20 & 12 & 10 & Mac'20 \\
14342 & Iglika & 12.319909 & 0.154317 & 3.9867 & 16.22 & 1.11 & 0.079 & 0.006 & 0.007 & 24 & 8 & 14 & Mac'20 \\
14950 & 1996 BE2 & 13.596254 & 0.183543 & 3.27915 & 6.66 & 1.01 & 0.145 & 0.023 & 0.024 & 54 & 49 & 34 & Mac'20 \\
15362 & 1996 ED & 13.543749 & 0.19963 & 31.4 & 4.95 & 1.01 & 0.275 & 0.058 & 0.058 & 112 & 122 & 112 & Mac'20 \\
15430 & 1998 UR31 & 14.046952 & 0.162964 & 2.52735 & 3.78 & 0.43 & 0.297 & 0.037 & 0.039 & 72 & 127 & 63 & Mac'20 \\
15499 & Cloyd & 12.778998 & 0.128514 & 6.878 & 9.67 & 1.25 & 0.146 & 0.02 & 0.02 & 33 & 36 & 33 & Mac'20 \\
15914 & 1997 UM3 & 14.080199 & 0.210341 & 12.8 & 4.2 & 0.95 & 0.234 & 0.054 & 0.054 & 88 & 188 & 72 & Mac'20 \\
16681 & 1994 EV7 & 14.34262 & 0.337514 & 5.3147 & 3.94 & 0.34 & 0.209 & 0.037 & 0.038 & 63 & 74 & 30 & Mac'20 \\
16886 & 1998 BC26 & 13.04537 & 0.233519 & 5.9908 & 7.11 & 0.78 & 0.211 & 0.025 & 0.027 & 33 & 49 & 18 & Mac'20 \\
17681 & Tweedledum & 14.533011 & 0.496598 & 75.2 & 2.48 & 0.31 & 0.441 & 0.071 & 0.098 & 133 & 317 & 113 & Mac'20 \\
17822 & 1998 FM135 & 13.522606 & 0.220639 & 4.613 & 10.92 & 1.43 & 0.058 & 0.008 & 0.008 & 79 & 53 & 52 & Mac'20 \\
18487 & 1996 AU3 & 12.63073 & 0.188071 & 6.512 & 7.78 & 0.79 & 0.259 & 0.03 & 0.035 & 46 & 36 & 26 & Mac'20 \\
19251 & Totziens & 13.414256 & 0.124345 & 18.446 & 6.24 & 2.14 & 0.196 & 0.068 & 0.069 & 32 & 121 & 32 & Mac'20 \\
20378 & 1998 KZ46 & 12.846372 & 0.243268 & 5.14 & 7.78 & 0.8 & 0.212 & 0.026 & 0.035 & 34 & 23 & 14 & Mac'20 \\
20932 & 2258 T-1 & 13.332472 & 0.144707 & 4.3239 & 5.76 & 1.32 & 0.247 & 0.057 & 0.058 & 41 & 111 & 41 & Mac'20 \\
21594 & 1998 VP31 & 13.088891 & 0.09107 & 5.5865 & 10.3 & 0.26 & 0.097 & 0.005 & 0.005 & 44 & 16 & 12 & Mac'20 \\
23200 & 2000 SH3 & 12.97851 & 0.156982 & 16.22 & 7.2 & 1.1 & 0.219 & 0.035 & 0.037 & 17 & 66 & 17 & Mac'20 \\
23276 & 2000 YT101 & 14.263283 & 0.04535 & 3.661 & 7.01 & 0.96 & 0.071 & 0.01 & 0.01 & 27 & 30 & 27 & Mac'20 \\
24101 & Cassini & 12.897056 & 0.167051 & 3.986 & 7.4 & 1.43 & 0.224 & 0.045 & 0.045 & 15 & 38 & 15 & Mac'20 \\
27851 & 1994 VG2 & 13.644756 & 0.125023 & 7.733 & 10.43 & 0.98 & 0.057 & 0.006 & 0.006 & 11 & 14 & 11 & Mac'20 \\
28126 & Nydegger & 15.132833 & 0.154338 & 3.783 & 2.63 & 0.76 & 0.226 & 0.066 & 0.067 & 33 & 205 & 33 & Mac'20 \\
30470 & 2000 OR19 & 13.859341 & 0.153913 & 23.02 & 9.42 & 0.28 & 0.057 & 0.004 & 0.004 & 45 & 43 & 22 & Mac'20 \\
32802 & 1990 SK & 13.876594 & 0.223181 & 2.427 & 4.27 & 1.76 & 0.273 & 0.114 & 0.116 & 20 & 162 & 20 & Mac'20 \\
33916 & 2000 LF19 & 14.393338 & 0.138464 & 4.4099 & 4.08 & 0.41 & 0.185 & 0.02 & 0.02 & 38 & 51 & 38 & Mac'20 \\
41044 & 1999 VW6 & 13.123213 & 0.146174 & 2.734 & 5.79 & 1.58 & 0.297 & 0.082 & 0.083 & 14 & 157 & 14 & Mac'20 \\
41223 & 1999 XD16 & 13.434611 & 0.066397 & 32.52 & 11.61 & 1.15 & 0.055 & 0.006 & 0.006 & 23 & 43 & 23 & Mac'20 \\
41288 & 1999 XD107 & 14.199069 & 0.154622 & 4.36 & 4.22 & 0.98 & 0.207 & 0.05 & 0.051 & 41 & 86 & 34 & Mac'20 \\
42265 & 2001 QL69 & 13.248793 & 0.157891 & 8.6 & 7.07 & 1.35 & 0.177 & 0.035 & 0.036 & 25 & 89 & 25 & Mac'20 \\
42946 & 1999 TU95 & 13.6766 & 0.202529 & 3.42 & 4.74 & 0.79 & 0.266 & 0.046 & 0.047 & 37 & 60 & 37 & Mac'20 \\
44892 & 1999 VJ8 & 12.836239 & 0.259566 & 5.872 & 7.8 & 1.66 & 0.213 & 0.046 & 0.048 & 32 & 93 & 32 & Mac'20 \\
45436 & 2000 AD176 & 14.221459 & 0.105512 & 18.47 & 3.89 & 1.54 & 0.24 & 0.098 & 0.099 & 75 & 482 & 75 & Mac'20 \\
68216 & 2001 CV26 & 16.381504 & 0.244357 & 2.429 & 1.24 & 0.05 & 0.322 & 0.022 & 0.03 & 432 & 1211 & 284 & Mac'20 \\
69350 & 1993 YP & 15.299818 & 0.293151 & 31.79 & 2.87 & 0.69 & 0.162 & 0.041 & 0.044 & 238 & 490 & 146 & Mac'20 \\
72675 & 2001 FP54 & 14.385233 & 0.067487 & 2.5 & 3.77 & 1.32 & 0.219 & 0.078 & 0.078 & 29 & 367 & 29 & Mac'20 \\
90698 & Kosciuszko & 14.17982 & 0.196145 & 5.014 & 3.55 & 0.25 & 0.298 & 0.028 & 0.034 & 16 & 49 & 16 & Mac'20 \\

